Outage Probability Analysis of MRC-Based Fluid Antenna Systems under Rician Fading

This paper investigates a fluid antenna system (FAS) where a single-antenna transmitter communicates with a receiver equipped with a fluid antenna (FA) over Rician fading channels. Two channel models are considered to incorporate the correlation among the ports into the fading gains, namely: i) the widely used physical reference port model, implemented by considering the first physical port as the reference port; and ii) the virtual reference port model, considering a common port correlation coefficient and implemented by assuming the presence of a virtual reference port. Assuming that multiple ports among the M available FA ports can be activated, the receiver selects the best K with the highest instantaneous signal-to-noise ratio (SNR) and combines the received signals at the selected ports using maximum ratio combining. For both port models, the statistics of the post-combining SNR are derived using a characteristic function approach, which allows to analyze the outage probabilities (OPs) of the FAS. Additional closed-form lower bounds on the OPs and the asymptotic OPs at high SNR are derived, revealing the diversity order of the FAS to be M. Numerical results validate the analytical framework and demonstrate the interplay of key system parameters on the performance of the considered MRC-based FAS. Specifically, the performance difference between the two reference port models becomes increasingly evident as M, K, and the average SNR of the FAS increase.

==> figures/files_txt/plot1new/op_snr_fas_jakes_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.83159853
2,0.54602251
4,0.26209763
6,0.09488351
8,0.02740999
10,0.00663679
12,0.00140243
14,0.00026306
16,4.625e-05
18,7.51e-06
20,9.8e-07


==> figures/files_txt/plot1new/op_snr_fas_jakes_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.29576545
2,0.10757481
4,0.03111251
6,0.00751603
8,0.00157791
10,0.00029803
12,5.127e-05
14,8.19e-06
16,1.16e-06
18,1.8e-07
20,2e-08


==> figures/files_txt/plot1new/op_snr_fas_rhom_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.8166604
2,0.4985494
4,0.2011033
6,0.0551018
8,0.0110837
10,0.0017618
12,0.0002462
14,3.07e-05
16,3.7e-06
18,5e-07
20,0


==> figures/files_txt/plot1new/op_snr_fas_rhom_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.25054362
2,0.06728135
4,0.01302206
6,0.00199667
8,0.00026669
10,3.135e-05
12,3.44e-06
14,3.2e-07
16,2e-08
18,1e-08
20,0


==> figures/files_txt/plot1new/op_snr_fas_vrp_10M_10K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.007976,0.00884622987536129,0.00483772924651422,0.501565915806725
2,0.000354,0.000376480441773951,0.000259745312221862,0.00501565915806724
4,8e-06,9.61136248198693e-06,7.66026527442889e-06,5.01565915806724e-05
6,0,1.75765981011579e-07,1.52637429793425e-07,5.01565915806725e-07
8,0,2.59629028801682e-09,2.36413747992493e-09,5.01565915806723e-09
10,0,3.33897555606463e-11,3.11866229456241e-11,5.01565915806724e-11
12,0,3.91565635826421e-13,3.7155647950519e-13,5.01565915806725e-13
14,0,4.33072079423288e-15,4.15024150200428e-15,5.01565915806725e-15
16,0,4.61537504378886e-17,4.45054795895411e-17,5.01565915806722e-17
18,0,4.80470051240968e-19,4.65121141348707e-19,5.01565915806723e-19
20,0,4.92820199329348e-21,4.78249163350988e-21,5.01565915806724e-21


==> figures/files_txt/plot1new/op_snr_fas_vrp_10M_2K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.265213,0.269310896125632,0.0748730946220993,3554.84842828016
2,0.050067,0.051535696035468,0.0224019856173065,35.5484842828015
4,0.004292,0.00452436774631434,0.00267867888701909,0.355484842828016
6,0.000205,0.000204702465734044,0.000147686410552578,0.00355484842828016
8,5e-06,5.64319979956315e-06,4.59489039681275e-06,3.55484842828015e-05
10,0,1.09969869842536e-07,9.62566218807415e-08,3.55484842828016e-07
12,0,1.69210535080835e-09,1.54926626344062e-09,3.55484842828016e-09
14,0,2.22972740176632e-11,2.09972971258339e-11,3.55484842828017e-11
16,0,2.65797369371186e-13,2.54753281700317e-13,3.55484842828014e-13
18,0,2.97145590092086e-15,2.87972004033729e-15,3.55484842828015e-15
20,0,3.18881918263549e-17,3.11199594888436e-17,3.55484842828016e-17


==> figures/files_txt/plot1new/op_snr_fas_vrp_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.827683,0.8305442011351,0.208580342774691,844.147779085952
2,0.534881,0.536089391565146,0.177671426877591,84.4147779085951
4,0.242106,0.24221103964085,0.110310250002868,8.44147779085952
6,0.075736,0.07579655166287,0.0449208515383243,0.844147779085952
8,0.016939,0.0171286438686156,0.0122227147801644,0.0844147779085951
10,0.00297,0.00299355200499047,0.0024128917981108,0.00844147779085952
12,0.000465,0.000433742679161883,0.000378007738414005,0.000844147779085952
14,4.8e-05,5.52307469792022e-05,5.05789508969533e-05,8.44147779085953e-05
16,6e-06,6.45291844300955e-06,6.09744113168805e-06,8.4414777908595e-06
18,1e-06,7.12755013431205e-07,6.86938810988819e-07,8.44147779085951e-07
20,0,7.59288762844792e-08,7.40972975901168e-08,8.44147779085952e-08


==> figures/files_txt/plot1new/op_snr_fas_vrp_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.297361,0.30170133032971,0.136187979643575,8.79320603214534
2,0.09327,0.0944202284925807,0.0566972966830208,0.879320603214533
4,0.020337,0.0206499436017703,0.0150017501200873,0.0879320603214533
6,0.003562,0.00346878779131336,0.00284128011807266,0.00879320603214533
8,0.00048,0.000486422880055788,0.00042886426928074,0.000879320603214532
10,5.4e-05,6.04998737129589e-05,5.57872236879142e-05,8.79320603214533e-05
12,9e-06,6.95319566439068e-06,6.59367646443546e-06,8.79320603214534e-06
14,0,7.59573509460306e-07,7.3305103498123e-07,8.79320603214534e-07
16,0,8.03323827669723e-08,7.83865941299361e-08,8.79320603214532e-08
18,0,8.32292877099982e-09,8.17784057290474e-09,8.79320603214532e-09
20,0,8.51137462345118e-10,8.39959960171139e-10,8.79320603214533e-10


==> figures/files_txt/plot2new/op_snr_fas_jakes_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.83159853
2,0.54602251
4,0.26209763
6,0.09488351
8,0.02740999
10,0.00663679
12,0.00140243
14,0.00026306
16,4.625e-05
18,7.51e-06
20,9.8e-07


==> figures/files_txt/plot2new/op_snr_fas_jakes_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.29576545
2,0.10757481
4,0.03111251
6,0.00751603
8,0.00157791
10,0.00029803
12,5.127e-05
14,8.19e-06
16,1.16e-06
18,1.8e-07
20,2e-08


==> figures/files_txt/plot2new/op_snr_fas_prp_10M_10K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.012033,0.0123378268969351,0.00799483045622167,1.44875389130753
2,0.000641,0.00065293133082541,0.000507448675129192,0.0144875389130753
4,2.1e-05,1.98276043942879e-05,1.69935087161149e-05,0.000144875389130753
6,0,4.09741310475411e-07,3.70518182810882e-07,1.44875389130753e-06
8,0,6.54469921620386e-09,6.10051111562599e-09,1.44875389130753e-08
10,0,8.83111740680904e-11,8.37906446224751e-11,1.44875389130753e-10
12,0,1.0686463231131e-12,1.0247950430537e-12,1.44875389130753e-12
14,0,1.20606411454326e-14,1.1641241997133e-14,1.44875389130753e-14
16,0,1.30205562985597e-16,1.26184635413031e-16,1.44875389130752e-16
18,0,1.36665348694914e-18,1.32777575654131e-18,1.44875389130753e-18
20,0,1.40910725254001e-20,1.37117361983619e-20,1.44875389130753e-20


==> figures/files_txt/plot2new/op_snr_fas_prp_10M_2K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.290679,0.291487230406532,0.0605578731679347,10268.0432046421
2,0.062865,0.0630438655824766,0.0186590427894565,102.680432046421
4,0.006538,0.00656799431177759,0.00232580123584917,1.02680432046421
6,0.000358,0.000355841381603516,0.000132561153767098,0.0102680432046421
8,7e-06,1.14303984136728e-05,4.18294127998997e-06,0.000102680432046421
10,0,2.49506080758106e-07,8.75115898852673e-08,1.02680432046421e-06
12,0,4.15848944544111e-09,1.3963174673275e-09,1.02680432046421e-08
14,0,5.78206626387812e-11,1.87384907276265e-11,1.02680432046421e-10
16,0,7.13914347000286e-13,2.22364371000397e-13,1.02680432046421e-12
18,0,8.16403704695844e-15,3.65237472488047e-15,1.02680432046421e-14
20,0,8.88903485555492e-17,-1.41869121877839e-16,1.02680432046421e-16


==> figures/files_txt/plot2new/op_snr_fas_prp_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.838915,0.838773049725953,0.181589699713419,1821.86341888018
2,0.564668,0.563614819249186,0.157065406309433,182.186341888018
4,0.276825,0.275562028250631,0.100781517805382,18.2186341888018
6,0.096906,0.096426016664593,0.0424276350775693,1.82186341888018
8,0.024902,0.0246237156000963,0.0117127618645279,0.182186341888018
10,0.004802,0.00480586111774331,0.00229836151404773,0.0182186341888018
12,0.00076,0.000760350630897361,0.000353784675641248,0.00182186341888018
14,0.000121,0.000103244535186941,4.63894104119382e-05,0.000182186341888018
16,1.3e-05,1.26107137413586e-05,5.49355093512726e-06,1.82186341888018e-05
18,1e-06,1.43489046184519e-06,6.10450941822281e-07,1.82186341888018e-06
20,0,1.55854607587085e-07,6.52030318068385e-08,1.82186341888018e-07


==> figures/files_txt/plot2new/op_snr_fas_prp_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul,OP_comp,OP_LB,OP_asymp
0,0.33245,0.333209345009365,0.182115784122564,18.9777439466685
2,0.119817,0.119770684943452,0.0854324322817075,1.89777439466685
4,0.030166,0.0302035130048701,0.0251939599410403,0.189777439466685
6,0.005684,0.00571708902393835,0.0051829925341842,0.0189777439466685
8,0.000888,0.000875842776350489,0.000829089385158335,0.00189777439466685
10,0.000121,0.000115805178504415,0.00011214090297321,0.000189777439466685
12,1.387e-05,1.38706141582135e-05,1.35978045321013e-05,1.89777439466685e-05
14,0,1.55700657402727e-06,1.53693114352991e-06,1.89777439466686e-06
16,0,1.67596074681246e-07,1.66095876145791e-07,1.89777439466685e-07
18,0,1.75614107462843e-08,1.74454809327303e-08,1.89777439466685e-08
20,0,1.80889681336181e-09,1.79953610722917e-09,1.89777439466685e-09

==> figures/files_txt/plot2new/op_snr_fas_rhom_5M_1K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.8166604
2,0.4985494
4,0.2011033
6,0.0551018
8,0.0110837
10,0.0017618
12,0.0002462
14,3.07e-05
16,3.7e-06
18,5e-07
20,0


==> figures/files_txt/plot2new/op_snr_fas_rhom_5M_4K_5gamth_0.2kappa_1W.txt <==
SNR_dB,OP_simul
0,0.25054362
2,0.06728135
4,0.01302206
6,0.00199667
8,0.00026669
10,3.135e-05
12,3.44e-06
14,3.2e-07
16,2e-08
18,1e-08
20,0


==> figures/files_txt/plot3new/op_K_fas_vrp_10M_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_comp,OP_LB
1,0.000110254290537617,8.06714469216033e-05
2,8.16527064962422e-07,6.92288665481908e-07
3,4.9879761163793e-08,4.427235070529e-08
4,8.25989748235823e-09,7.48439102352568e-09
5,2.44272224068989e-09,2.23714216452435e-09
6,1.05550370955742e-09,9.72190654670456e-10


==> figures/files_txt/plot3new/op_K_fas_vrp_10M_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_comp,OP_LB
1,4.2243161509344e-05,3.21960541195e-05
2,2.58950485383627e-07,2.24400818946926e-07
3,1.48031055558873e-08,1.33524577724001e-08
4,2.37345888059885e-09,2.17978147099183e-09
5,6.89320152205399e-10,6.38938686971736e-10
6,2.94643785830898e-10,2.74430683363284e-10


==> figures/files_txt/plot3new/op_K_fas_vrp_6M_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_comp,OP_LB
1,0.00309162003492259,0.00233040661456957
2,0.000200015850994017,0.000171725779818848
3,4.96780937252513e-05,4.43414130645945e-05
4,2.31050983741952e-05,2.09535239770499e-05
5,1.54554533647924e-05,1.41036737337886e-05
6,1.30943146773553e-05,1.19722150440799e-05


==> figures/files_txt/plot3new/op_K_fas_vrp_6M_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_comp,OP_LB
1,0.00192434355419611,0.00152138754944602
2,0.000112883819968751,9.94260331678098e-05
3,2.71406647373874e-05,2.46916811575576e-05
4,1.24469726842191e-05,1.14742891346149e-05
5,8.27367561109557e-06,7.66549113506613e-06
6,6.99347709701883e-06,6.48902172232189e-06


==> figures/files_txt/plot3new/op_K_fas_vrp_rps_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_simul
1,0.3246401
2,0.0670357
3,0.0104869
4,0.0013194
5,0.0001426
6,1.54e-05


==> figures/files_txt/plot3new/op_K_fas_vrp_rps_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_simul
1,0.3251394
2,0.0627364
3,0.0087614
4,0.000969
5,9.25e-05
6,6.8e-06


==> figures/files_txt/plot3new/op_K_mrc_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_simul
1,0.324849406765109
2,0.059490419993021
3,0.007503498640004
4,0.000719291399142
5,0.000055530072183
6,0.000003586094207


==> figures/files_txt/plot4new/op_K_fas_prp_10M_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_comp,OP_LB
1,0.00019288618498865,7.16102063614378e-05
2,1.75836194498249e-06,6.30701159481566e-07
3,1.1635885436942e-07,4.71725582912898e-08
4,2.00704876859612e-08,9.58412070582803e-09
5,6.07727366355948e-09,3.41533851081501e-09
6,2.66448624356581e-09,1.74083880632299e-09


==> figures/files_txt/plot4new/op_K_fas_prp_10M_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_comp,OP_LB
1,6.60525339340638e-05,2.43754564727632e-05
2,4.54452562241667e-07,1.64191839899074e-07
3,2.69985048494437e-08,1.11485654362889e-08
4,4.41172513243552e-09,2.14741384724977e-09
5,1.29533446923695e-09,7.39404817600266e-10
6,5.57430810624435e-10,3.68107308403703e-10


==> figures/files_txt/plot4new/op_K_fas_prp_6M_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_comp,OP_LB
1,0.00492187071814305,0.00215459932166741
2,0.000372869677670909,0.000188297831470865
3,9.79177534458475e-05,6.21681140035165e-05
4,4.67062203654176e-05,3.69032323293726e-05
5,3.16073178507631e-05,3.02741850336402e-05
6,2.69419970022995e-05,2.57779805934487e-05


==> figures/files_txt/plot4new/op_K_fas_prp_6M_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_comp,OP_LB
1,0.00276784411286343,0.00123741788571655
2,0.000179477576855517,9.22322973528025e-05
3,4.45501502987818e-05,2.8672850317327e-05
4,2.07231407594276e-05,1.64773268576351e-05
5,1.38643979153659e-05,1.32588084481956e-05
6,1.17671973151481e-05,1.12399065260939e-05


==> figures/files_txt/plot4new/op_K_fas_prp_rps_5gam_1gamth_0.2kappa_1W.txt <==
K_vals,OP_simul
1,0.3247826
2,0.0720243
3,0.0128972
4,0.001962
5,0.0002441
6,2.69e-05


==> figures/files_txt/plot4new/op_K_fas_prp_rps_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_simul
1,0.3245934
2,0.0658373
3,0.0100946
4,0.0012491
5,0.0001371
6,1.33e-05


==> figures/files_txt/plot4new/op_K_mrc_5gam_1gamth_0.2kappa_2W.txt <==
K_vals,OP_simul
1,0.324849406765109
2,0.059490419993021
3,0.007503498640004
4,0.000719291399142
5,0.000055530072183
6,0.000003586094207


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_10M_10K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.16431034977534
2,1.13223875938098
4,1.11936720223962
6,1.11422692258989
8,1.114077759445
10,1.18724676555137
12,1.49810591752265
14,2.0621923462466
16,2.85690580505951
18,3.84726203067354
20,4.95246947930552
22,6.05291178796276
24,7.03395251518183
26,7.82798621755377
28,8.42314210024305
30,8.84465137156679
32,9.13157363080363
34,9.32172764392817
36,9.44554928169936
38,9.52526186997422
40,9.57620346262783


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_10M_1K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.16393871052376
2,1.13211658476714
4,1.11931745420127
6,1.11420628580887
8,1.11216912194108
10,1.11135984179062
12,1.11130974157582
14,1.11682962102002
16,1.15314078315465
18,1.26837093573993
20,1.51788732905013
22,1.96767947223512
24,2.69526584075353
26,3.72375933750401
28,4.93918415557866
30,6.14145598430691
32,7.17139119310694
34,7.96649809476244
36,8.53825992179795
38,8.93058150416964
40,9.19171435117228


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_10M_5K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.16206575039511
2,1.13130787587261
4,1.1189965903365
6,1.11408070160524
8,1.11223902017178
10,1.12702387515807
12,1.25728970239256
14,1.58508155835459
16,2.14902462562392
18,2.98298613120752
20,4.05604899315167
22,5.24251753467424
24,6.37707507388077
26,7.3371124704066
28,8.07680069718304
30,8.60965056191367
32,8.97619251187622
34,9.22070339664045
36,9.38056973480446
38,9.48374945754646
40,9.54979369347172


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_15M_10K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.19116906308244
2,1.11958818945297
4,1.09063018700922
6,1.07903687880496
8,1.08776118328702
10,1.25136716632021
12,1.66911829850105
14,2.37057340516199
16,3.41112350477076
18,4.80253578054076
20,6.45593298301677
22,8.18842884871096
24,9.79660023868067
26,11.139252256329
28,12.1689302155309
30,12.9100952934383
32,13.4202223385094
34,13.7608006686248
36,13.9836423946818
38,14.1275468843566
40,14.2196941319998


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_15M_1K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.19250647450547
2,1.12021026893171
4,1.09088355841868
6,1.07911858073548
8,1.0744204587397
10,1.07254987350819
12,1.0720673742047
14,1.07721847019332
16,1.11216869477432
18,1.22326490253477
20,1.46388888704918
22,1.89897852463022
24,2.62447890702763
26,3.76058212683005
28,5.34407414890663
30,7.20247012177453
32,9.03377091885393
34,10.5990683270681
36,11.8058394897777
38,12.6729066514055
40,13.2675476857875


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_15M_5K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.19245362644564
2,1.1201937770386
4,1.09087710070301
6,1.07911614006816
8,1.07478353853707
10,1.10036867776877
12,1.25292052293652
14,1.58430221253412
16,2.15363299448137
18,3.06066283468507
20,4.38710771707806
22,6.08145512950277
24,7.92256099195761
26,9.64171119492922
28,11.0625024866172
30,12.1359781294741
32,12.8980567663042
34,13.4169388995428
36,13.7606902639406
38,13.9844238933438
40,14.1284003767978


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_30M_10K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.483980244933
2,1.22271849036954
4,1.11104052132976
6,1.06597512461833
8,1.10896245473213
10,1.33569586369389
12,1.76372866460433
14,2.47344070663593
16,3.61383553581671
18,5.39562261651103
20,7.99138190977384
22,11.3192982886646
24,14.9663758863833
26,18.408850320749
28,21.2841400037016
30,23.4758650971987
32,25.0422470712372
34,26.1138219549344
36,26.8260088628896
38,27.2905277138213
40,27.5898665572862


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_30M_1K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.48397888467547
2,1.2227184918043
4,1.11104051775341
6,1.06521502609621
8,1.04674433775875
10,1.03935629413091
12,1.0366630730022
14,1.04075153774989
16,1.0741423661977
18,1.18123124702561
20,1.41339641461902
22,1.83329163809754
24,2.53566846789748
26,3.67290755216082
28,5.47358191731907
30,8.15196440649895
32,11.6211005386755
34,15.3847114619817
36,18.8558283431861
38,21.6811315523955
40,23.7870583238938


==> figures/files_txt/plot7/op_snr_ratio_prp_vrp_30M_5K_5gamth_0.2kappa_0.4W.txt <==
SNR_dB,OP_ratio
0,1.48398024979068
2,1.22271849226342
4,1.11104051775178
6,1.06521538230658
8,1.04840778038515
10,1.08938133667291
12,1.25235394743751
14,1.57311816774266
16,2.12184529666856
18,3.01828646833393
20,4.45154527824809
22,6.65991326621157
24,9.73938456089821
26,13.3982971969213
28,17.06466029134
30,20.2476803460101
32,22.731929820694
34,24.5326971607961
36,25.7751536420474
38,26.6051914680914
40,27.1482970868863


==> figures/files_txt/plot7new/op_kappa_fas_vrp_10M_10K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,4.50325192099333e-07
1,3.54347942645294e-05
2,0.000165494378555067
3,0.000256564036265592
4,0.00022293190437488
5,0.000140973732592062
6,7.51780491023489e-05
7,3.6800429395958e-05
8,1.72907374165517e-05
9,7.95810451106074e-06
10,3.61729284015329e-06


==> figures/files_txt/plot7new/op_kappa_fas_vrp_10M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.000333508066279734
1,0.00489639875382707
2,0.00736594387955038
3,0.00586701849033297
4,0.00383854010939666
5,0.00236962652938119
6,0.00144054921635087
7,0.00087400088623626
8,0.000531507594107163
9,0.000324434123676085
10,0.000198848934508163


==> figures/files_txt/plot7new/op_kappa_fas_vrp_10M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,8.27008848259938e-06
1,0.000362396564743103
2,0.00105895230408636
3,0.00116075642582403
4,0.000820023815114853
5,0.000477954090962413
6,0.00025725078237671
7,0.000134070816040053
8,6.89465310702194e-05
9,3.52608175945122e-05
10,1.79991418249068e-05


==> figures/files_txt/plot7new/op_kappa_fas_vrp_5M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00965827501316874
1,0.0245563166221194
2,0.0215905214039002
3,0.0145942161149336
4,0.00921598644757059
5,0.00573706807396654
6,0.003572409590407
7,0.002233579962391
8,0.001403276007326
9,0.000885814771793039
10,0.000561635629530775


==> figures/files_txt/plot7new/op_kappa_fas_vrp_5M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00274580825461224
1,0.00951606759587376
2,0.00941183063413471
3,0.00625970329393705
4,0.0036022002377493
5,0.00196778700564012
6,0.00105574546519647
7,0.000563254648823238
8,0.000300214976470505
9,0.000160148832350403
10,8.5562782945628e-05


==> figures/files_txt/plot7new/op_kappa_fas_vrp_5M_5K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00231439479897303
1,0.00831029252327252
2,0.00836683521340698
3,0.00557349199879856
4,0.00317217490221902
5,0.00169972028062758
6,0.000889770698580026
7,0.000461538025029532
8,0.000238564878025118
9,0.000123171928963024
10,6.3590989119988e-05


==> figures/files_txt/plot7new/op_kappa_fas_vrp_rps_5M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.1082605
1,0.105623
2,0.0743364
3,0.0494031
4,0.0328355
5,0.0216433
6,0.0146367
7,0.0098182
8,0.0066179
9,0.0044963
10,0.0030621


==> figures/files_txt/plot7new/op_kappa_fas_vrp_rps_5M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.0092714
1,0.019783
2,0.0164217
3,0.0102729
4,0.0059341
5,0.003268
6,0.0017703
7,0.0009745
8,0.0005341
9,0.0002833
10,0.0001634


==> figures/files_txt/plot7new/op_kappa_mrc_2K_1gamth_5gam.txt <==
kappa_vec,OP_comp
0,0.061045136642046
1,0.041067083004283
2,0.021569753025362
3,0.010957764222249
4,0.005560912771251
5,0.002835251918507
6,0.001453239774558
7,0.000748504561587
8,0.000387164163009
9,0.000200995606238
10,0.000104677028745

==> figures/files_txt/plot7new/op_kappa_mrc_4K_1gamth_5gam.txt <==
kappa_vec,OP_comp
0,7.628005597325267e-04
1,2.956302535946329e-04
2,5.682579512292339e-05
3,9.233275166231195e-06
4,1.421132806279716e-06
5,2.142887794411010e-07
6,3.204452333618864e-08
7,4.776439475452837e-09
8,7.112997489968484e-10
9,1.059440662823167e-10
10,1.579089607599791e-11

==> figures/files_txt/plot8/op_K_ratio_prp_vrp_10M_15gam_1gamth_0.2kappa_0.5W.txt <==
Kvals,OP_ratio
1,4.45893311953827
2,5.61596398462185
3,6.09428929843315
4,6.34263224421177
5,6.48669987703083
6,6.5748307057
7,6.62950464993066
8,6.66245938392359
9,6.68110910339906
10,6.68872343390798


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_10M_15gam_1gamth_0.2kappa_2W.txt <==
Kvals,OP_ratio
1,1.96206047879038
2,1.98295620594873
3,1.98975374167157
4,1.99297103810546
5,1.99474908603585
6,1.99580474841461
7,1.99644655240096
8,1.99678742765944
9,1.99710528481049
10,1.99713796380735


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_10M_15gam_1gamth_0.2kappa_5W.txt <==
Kvals,OP_ratio
1,1.53782449686009
2,1.54485810111963
3,1.5471304449232
4,1.54820255629093
5,1.54879447645189
6,1.5491456985997
7,1.54935913804032
8,1.54945383692521
9,1.54960765393509
10,1.54959375103419


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_15M_15gam_1gamth_0.2kappa_0.5W.txt <==
Kvals,OP_ratio
1,4.98215415071898
2,6.89146317378908
3,7.7861960539303
4,8.28813934203749
5,8.60158844391136
6,8.81066879390216
7,8.95605397405881
8,9.05974813006054
9,9.13467766058672
10,9.1889289945126


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_15M_15gam_1gamth_0.2kappa_2W.txt <==
Kvals,OP_ratio
1,1.87617337865952
2,1.889391452256
3,1.89365456965352
4,1.89571805727624
5,1.89691012183077
6,1.89766771258404
7,1.89817749104373
8,1.89853258632355
9,1.89878465575584
10,1.89896465685521


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_15M_15gam_1gamth_0.2kappa_5W.txt <==
Kvals,OP_ratio
1,1.4015724598779
2,1.40523575644067
3,1.40641572207443
4,1.40698655266501
5,1.40731696244009
6,1.40752720356736
7,1.40766879072834
8,1.40776747443359
9,1.40783755766111
10,1.40788762089615


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_30M_15gam_1gamth_0.2kappa_0.5W.txt <==
Kvals,OP_ratio
1,5.41561217990526
2,8.73365156996913
3,10.6432151839498
4,11.8280910203202
5,12.6222735167873
6,13.1863133322289
7,13.6044380863637
8,13.9245667109934
9,14.1758256366117
10,14.3768893977701


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_30M_15gam_1gamth_0.2kappa_2W.txt <==
Kvals,OP_ratio
1,1.11270779807406
2,1.05977065803567
3,1.041110704738
4,1.03164199953203
5,1.02594903116362
6,1.02217021197919
7,1.01949489402555
8,1.01751352552084
9,1.01599690033375
10,1.01480673794207


==> figures/files_txt/plot8/op_K_ratio_prp_vrp_30M_15gam_1gamth_0.2kappa_5W.txt <==
Kvals,OP_ratio
1,0.631669109750774
2,0.613715103312912
3,0.607607429727945
4,0.604549890521382
5,0.602725134621135
6,0.601519444591272
7,0.600668487903925
8,0.600039670185478
9,0.599559158166099
10,0.599182575468256


==> figures/files_txt/plot8new/op_kappa_fas_prp_10M_10K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,1.61985857136966e-06
1,7.9113376245822e-05
2,0.000285365553375014
3,0.000379913153319281
4,0.000309272205842725
5,0.000192990812283633
6,0.000103896276661402
7,5.15189050439376e-05
8,2.44054761048983e-05
9,1.12691150516523e-05
10,5.1279373795801e-06


==> figures/files_txt/plot8new/op_kappa_fas_prp_10M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00061558277958724
1,0.00642852559848403
2,0.00873562107350667
3,0.00675404339598927
4,0.00438934938904324
5,0.00270852933382417
6,0.0016493162009084
7,0.00100333230859737
8,0.000612171605061818
9,0.000375066767936505
10,0.000230806999881371


==> figures/files_txt/plot8new/op_kappa_fas_prp_10M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,2.24563796792851e-05
1,0.000622598541893788
2,0.00148619672184225
3,0.00148663605671957
4,0.00102041090609176
5,0.000591568829660059
6,0.000318358071947123
7,0.000165965778970439
8,8.54083978500004e-05
9,4.37498592200913e-05
10,2.23908910881787e-05


==> figures/files_txt/plot8new/op_kappa_fas_prp_5M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.016753446945476
1,0.0334707971577702
2,0.0275781239952627
3,0.0184717589897456
4,0.0117550930640034
5,0.00740952666633197
6,0.00467821198316716
7,0.00296705151170022
8,0.00189111812042678
9,0.00121103136834921
10,0.000778850118003732


==> figures/files_txt/plot8new/op_kappa_fas_prp_5M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00570217995924032
1,0.0148688962058071
2,0.013118649866221
3,0.00841255971662718
4,0.00483215257732907
5,0.00267035639380947
6,0.00145689763875777
7,0.00079224971200208
8,0.000430944544173838
9,0.000234791304154767
10,0.000128184266409281


==> figures/files_txt/plot8new/op_kappa_fas_prp_5M_5K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.00491193534952746
1,0.0132367603469357
2,0.0117966582239192
3,0.00752093090900037
4,0.00424939413701658
5,0.00229433816125741
6,0.00121774594925984
7,0.000642387139899203
8,0.000338295633721243
9,0.000178177259372157
10,9.39287673407591e-05


==> figures/files_txt/plot8new/op_kappa_fas_prp_rps_5M_2K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.1197081
1,0.1124492
2,0.0790148
3,0.0528602
4,0.0354029
5,0.0236803
6,0.015874
7,0.0108045
8,0.0073598
9,0.00504
10,0.0034909


==> figures/files_txt/plot8new/op_kappa_fas_prp_rps_5M_4K_1gamth_5gam_0.5W.txt <==
kappa_vec,OP_comp
0,0.0155378
1,0.0271031
2,0.02078
3,0.0128526
4,0.007344
5,0.0041191
6,0.0022839
7,0.0012738
8,0.0007207
9,0.0004139
10,0.0002238


==> figures/files_txt/plot8new/op_kappa_mrc_2K_1gamth_5gam.txt <==
kappa_vec,OP_comp
0,0.061045136642046
1,0.041067083004283
2,0.021569753025362
3,0.010957764222249
4,0.005560912771251
5,0.002835251918507
6,0.001453239774558
7,0.000748504561587
8,0.000387164163009
9,0.000200995606238
10,0.000104677028745

==> figures/files_txt/plot8new/op_kappa_mrc_4K_1gamth_5gam.txt <==
kappa_vec,OP_comp
0,7.628005597325267e-04
1,2.956302535946329e-04
2,5.682579512292339e-05
3,9.233275166231195e-06
4,1.421132806279716e-06
5,2.142887794411010e-07
6,3.204452333618864e-08
7,4.776439475452837e-09
8,7.112997489968484e-10
9,1.059440662823167e-10
10,1.579089607599791e-11
